Impact of NLO Weak SMEFT Corrections in $e^+e^- \rightarrow ZH$

We present results from a complete next-to-leading order (NLO) calculation of $e^+e^-\rightarrow ZH$ in the Standard Model Effective Field Theory (SMEFT) framework, including all contributions from dimension-6 operators. At NLO, there are novel dependencies on CP violating parameters in the gauge sector, on modifications to the Higgs boson self-couplings, on alterations to the top quark Yukawa couplings, and on 4-fermion operators involving the electron and the top quark, among others. We show that including only the logarithms resulting from renormalization group scaling can produce misleading results, and further, we explicitly demonstrate the constraining power of combining measurements from different energy scales.

==> aux/costh.txt <==
#
# Results from "Prospects for New Discoveries Through Precision Measurements at
# $e^+e^-$ Colliders"; Konstantin Asteriadis, Sally Dawson, Pier Paolo Giardino,
# and Robert Szafron; arXiv:hep-ph/2406-XXXXX
#
# Numerical results for contributions to the cross section in intervals of 
# the $\cos_{\theta}$ observable, where $\theta$ is the angle between the 
# incoming electron and the outgoing Higgs boson.
#
# Information about physical parameters can be found in the manuscript this data 
# is submitted with.
#
# Each row represents one $\cos_{\theta}$ interval, and the columns correspond 
# to:
#  - lower interval boundary
#  - upper interval boundary
#  - $\Delta_{\phi\tilde{W}} / \Lambda^2$
#  - $\Delta_{\phi\tilde{B}} / \Lambda^2$
#  - $\Delta_{\phi\tilde{W}B} / \Lambda^2$
#  - $\Delta_{\tilde{W}} / \Lambda^2$
#
-1.00E+00 -9.50E-01  1.44E-01  8.21E-03  5.72E-02  3.61E-02
-9.50E-01 -9.00E-01  1.38E-01  9.84E-03  5.26E-02  3.47E-02
-9.00E-01 -8.50E-01  1.30E-01  9.96E-03  4.92E-02  3.28E-02
-8.50E-01 -8.00E-01  1.23E-01  9.50E-03  4.57E-02  3.10E-02
-8.00E-01 -7.50E-01  1.15E-01  9.08E-03  4.29E-02  2.92E-02
-7.50E-01 -7.00E-01  1.08E-01  8.56E-03  3.95E-02  2.75E-02
-7.00E-01 -6.50E-01  1.00E-01  7.99E-03  3.70E-02  2.57E-02
-6.50E-01 -6.00E-01  9.32E-02  7.42E-03  3.40E-02  2.38E-02
-6.00E-01 -5.50E-01  8.55E-02  6.84E-03  3.12E-02  2.20E-02
-5.50E-01 -5.00E-01  7.77E-02  6.25E-03  2.83E-02  2.00E-02
-5.00E-01 -4.50E-01  7.04E-02  5.65E-03  2.56E-02  1.82E-02
-4.50E-01 -4.00E-01  6.32E-02  5.04E-03  2.28E-02  1.64E-02
-4.00E-01 -3.50E-01  5.53E-02  4.44E-03  2.00E-02  1.44E-02
-3.50E-01 -3.00E-01  4.82E-02  3.87E-03  1.74E-02  1.25E-02
-3.00E-01 -2.50E-01  4.07E-02  3.28E-03  1.48E-02  1.06E-02
-2.50E-01 -2.00E-01  3.32E-02  2.68E-03  1.20E-02  8.68E-03
-2.00E-01 -1.50E-01  2.59E-02  2.08E-03  9.36E-03  6.75E-03
-1.50E-01 -1.00E-01  1.84E-02  1.49E-03  6.67E-03  4.83E-03
-1.00E-01 -5.00E-02  1.11E-02  8.94E-04  4.00E-03  2.90E-03
-5.00E-02  0.00E+00  3.69E-03  2.96E-04  1.33E-03  9.65E-04
 0.00E+00  5.00E-02 -3.69E-03 -2.96E-04 -1.32E-03 -9.68E-04
 5.00E-02  1.00E-01 -1.10E-02 -8.91E-04 -3.99E-03 -2.89E-03
 1.00E-01  1.50E-01 -1.84E-02 -1.49E-03 -6.68E-03 -4.82E-03
 1.50E-01  2.00E-01 -2.59E-02 -2.07E-03 -9.32E-03 -6.77E-03
 2.00E-01  2.50E-01 -3.31E-02 -2.67E-03 -1.20E-02 -8.66E-03
 2.50E-01  3.00E-01 -4.08E-02 -3.30E-03 -1.47E-02 -1.06E-02
 3.00E-01  3.50E-01 -4.80E-02 -3.86E-03 -1.73E-02 -1.25E-02
 3.50E-01  4.00E-01 -5.57E-02 -4.44E-03 -2.01E-02 -1.44E-02
 4.00E-01  4.50E-01 -6.29E-02 -5.07E-03 -2.29E-02 -1.63E-02
 4.50E-01  5.00E-01 -7.03E-02 -5.64E-03 -2.56E-02 -1.82E-02
 5.00E-01  5.50E-01 -7.79E-02 -6.25E-03 -2.83E-02 -2.00E-02
 5.50E-01  6.00E-01 -8.54E-02 -6.85E-03 -3.13E-02 -2.20E-02
 6.00E-01  6.50E-01 -9.32E-02 -7.40E-03 -3.38E-02 -2.38E-02
 6.50E-01  7.00E-01 -1.00E-01 -8.02E-03 -3.70E-02 -2.57E-02
 7.00E-01  7.50E-01 -1.08E-01 -8.53E-03 -3.97E-02 -2.75E-02
 7.50E-01  8.00E-01 -1.15E-01 -9.05E-03 -4.28E-02 -2.91E-02
 8.00E-01  8.50E-01 -1.23E-01 -9.58E-03 -4.56E-02 -3.12E-02
 8.50E-01  9.00E-01 -1.31E-01 -9.87E-03 -4.92E-02 -3.28E-02
 9.00E-01  9.50E-01 -1.37E-01 -9.90E-03 -5.27E-02 -3.45E-02
 9.50E-01  1.00E+00 -1.44E-01 -8.20E-03 -5.72E-02 -3.63E-02
